A JVLA, LOFAR, e-Merlin, VLBA and EVN study of RBS 797: can binary SMBHs explain the outburst history of the central radio galaxy?

We present a multi-frequency (144 MHz - 9 GHz) and multi-scale (5 pc - 50 kpc) investigation of the central radio galaxy in RBS 797, by means of JVLA, LOFAR (with international stations), e-Merlin, VLBA and EVN data. We investigate the morphological and spectral properties of the radio lobes, the jets, and the active core. We confirm the co-spatiality of the radio lobes with the four perpendicular X-ray cavities (see arXiv:2111.03679). The radiative ages of the E-W lobes ($31.4\pm6.6$ Myr) and of the N-S lobes ($32.1\pm9.9$ Myr) support a coeval origin of the perpendicular outbursts, that also have similar active phase duration ($\sim$12 Myr). For the inner N-S jets (on scales of $\leq10$ kpc), we (a) confirm the S-shaped jet morphology; (b) show the presence of two hotspots per jet with a similar spectral index; (c) estimate the age of the twisting jets to be less than $\sim8$ Myr. Based on these results, we determine that jet precession, with period $\sim$9 Myr, half-opening angle $\sim$24$^{\circ}$ and jet speed $\sim$0.01$c$, can explain the properties of the N-S jets. We also find that the synchrotron injection index has steepened from the large, older outbursts ($\Gamma\sim0.5$) to the younger S-shaped jets ($\Gamma\sim0.9$), possibly due to a transition from an FR I-like to an FR II-like activity. The VLBI data reveal a single, compact core at the heart of RBS 797, surrounded by extended radio emission whose orientation depends on the spatial scale sampled by the data. We explore several engine-based scenarios to explain these results. Piecing together the available evidence, we argue that RBS 797 likely hosts (or hosted) binary active SMBHs. This is still consistent with the detection of a single component in the VLBI data, since the predicted separation of the binary SMBHs ($\leq$0.6 pc) is an order of magnitude smaller than the resolution of the available radio data (5 pc).

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

